Analysis and Optimization of GNN-Based Recommender Systems on Persistent Memory

Graph neural networks (GNNs), which have emerged as an effective method for handling machine learning tasks on graphs, bring a new approach to building recommender systems, where the task of recommendation can be formulated as the link prediction problem on user-item bipartite graphs. Training GNN-based recommender systems (GNNRecSys) on large graphs incurs a large memory footprint, easily exceeding the DRAM capacity on a typical server. Existing solutions resort to distributed subgraph training, which is inefficient due to the high cost of dynamically constructing subgraphs and significant redundancy across subgraphs. The emerging persistent memory technologies provide a significantly larger memory capacity than DRAMs at an affordable cost, making single-machine GNNRecSys training feasible, which eliminates the inefficiencies in distributed training. One major concern of using persistent memory devices for GNNRecSys is their relatively low bandwidth compared with DRAMs. This limitation can be particularly detrimental to achieving high performance for GNNRecSys workloads since their dominant compute kernels are sparse and memory access intensive. To understand whether persistent memory is a good fit for GNNRecSys training, we perform an in-depth characterization of GNNRecSys workloads and a comprehensive analysis of their performance on a persistent memory device, namely, Intel Optane. Based on the analysis, we provide guidance on how to configure Optane for GNNRecSys workloads. Furthermore, we present techniques for large-batch training to fully realize the advantages of single-machine GNNRecSys training. Our experiment results show that with the tuned batch size and optimal system configuration, Optane-based single-machine GNNRecSys training outperforms distributed training by a large margin, especially when handling deep GNN models.

==> result_csv/bandwidth_random_local_socket.csv <==
access size (bytes),Optane read (28 threads),Optane write (2 threads),Optane nt write (8 threads)
4,0.71,0.11,0.06
16,2.52,0.39,0.21
64,8.99,1.51,2.58
256,16.47,3.68,9.71
1024,16.41,2.79,8.45
4096,29.42,2.92,9.16


==> result_csv/bandwidth_sequential_local_socket.csv <==
# threads,DRAM read,DRAM write,DRAM nt write,Optane read,Optane write,Optane nt write
1,7.18,9.76,2.95,4.27,2.17,2.55
2,13.53,20.60,5.79,7.85,3.39,4.24
4,24.56,33.52,11.47,15.05,3.37,7.72
8,43.15,43.93,22.64,28.51,3.33,11.34
16,67.85,48.85,41.10,36.23,3.17,9.31
24,101.37,48.47,56.95,38.88,3.07,7.89
28,105.36,48.35,63.87,39.19,2.99,6.77


==> result_csv/different_numa_data_placement_policies_sddmm_perf.csv <==
dataset,"Optane + DRAM, interleaved","Optane + DRAM, blocked"
m-x100,639.1,239.4
g-x1024,681.4,252.9
a-x400,819.6,291.0


==> result_csv/different_numa_data_placement_policies_spmm_perf.csv <==
dataset,"Optane + DRAM, interleaved","Optane + DRAM, blocked"
m-x100,24.0,56.8
g-x1024,36.9,47.7
a-x400,36.6,62.1


==> result_csv/different_optane_configs_sddmm_perf.csv <==
dataset,Memory Mode,"AppDirect Mode, Optane only","AppDirect Mode, Optane + local DRAM","AppDirect Mode, Optane + local DRAM + remote DRAM"
m-x100,529.1,271.0,181.2,102.3
g-x1024,552.5,286.1,196.1,110.2
a-x400,630.2,324.0,234.3,196.0


==> result_csv/different_optane_configs_spmm_perf.csv <==
dataset,Memory Mode,"AppDirect Mode, Optane only","AppDirect Mode, Optane + local DRAM","AppDirect Mode, Optane + local DRAM + remote DRAM"
m-x100,28.9,23.6,18.3,11.1
g-x1024,29.4,30.5,24.0,18.6
a-x400,34.0,36.2,27.9,20.7


==> result_csv/different_thread_numbers_kernel_perf.csv <==
# threads,SDDMM on DRAM,SDDMM on Optane,SpMM on DRAM,SpMM on Optane
1,83.7,103.9,36.8,66.8
2,46.6,64.4,18.9,34.4
4,25.8,56.5,10.0,18.3
8,15.2,57.1,5.2,10.3
16,11.5,62.8,3.1,7.5
28,11.3,68.1,2.3,6.8


==> result_csv/distdgl_time_breakdown.csv <==
,NGCF-1L-128E,NGCF-1L-256E,NGCF-2L-128E,NGCF-2L-256E
subgraph builder,56.4,40.7,513.3,200.1
forward,20.5,31.3,152.2,106.5
backward,146.2,185.2,1040.7,934.2


==> result_csv/distdgl_time_breakdown_1L_128E_no_sampling.csv <==
,machine 1,machine 2,machine 3,machine 4,machine 5,machine 6
subgraph builder,8.6,5.9,5.2,5.1,5.3,5.2
forward,5.8,2.0,1.7,1.7,1.7,1.7
backward,7.1,13.5,14.6,14.7,14.6,14.6


==> result_csv/distdgl_time_breakdown_1L_128E_sampling_100.csv <==
,machine 1,machine 2,machine 3,machine 4,machine 5,machine 6
subgraph builder,2.4,2.3,2.2,2.0,1.9,1.9
forward,1.4,0.5,0.4,0.5,0.4,0.4
backward,2.5,3.5,3.7,3.9,4.0,4.0


==> result_csv/distdgl_time_breakdown_2L_128E_no_sampling.csv <==
,machine 1,machine 2,machine 3,machine 4,machine 5,machine 6
subgraph builder,78.8,53.4,48.9,52.3,47.1,57.5
forward,43.9,14.0,12.3,12.8,11.9,11.9
backward,50.3,105.6,111.8,107.9,114.0,103.6


==> result_csv/distdgl_time_breakdown_2L_128E_sampling_100.csv <==
,machine 1,machine 2,machine 3,machine 4,machine 5,machine 6
subgraph builder,2.7,2.4,1.6,2.4,2.2,2.4
forward,1.7,0.5,0.5,0.5,0.5,0.5
backward,2.5,4.0,4.9,4.1,4.3,4.1


==> result_csv/lightgcn_train_log.csv <==
epoch,150K,1K 150K,15K 150K
5,0.042,0.036,0.037
10,0.048,0.042,0.043
15,0.051,0.047,0.050
20,0.053,0.050,0.053
25,0.054,0.053,0.054
30,0.056,0.054,0.056
35,0.057,0.054,0.058
40,0.058,0.055,0.059
45,0.059,0.055,0.060
50,0.059,0.055,0.061
55,0.059,0.055,0.061
60,0.059,0.056,0.063
65,0.060,0.056,0.064
70,0.061,0.056,0.064
75,0.060,0.057,0.065
80,0.060,0.057,0.065
85,0.061,0.057,0.066
90,0.061,0.057,0.066
95,0.061,0.057,0.066
100,0.060,0.058,0.067


==> result_csv/sddmm_perf_optane_vs_dram.csv <==
dataset,DRAM normal write,Optane normal write,DRAM nt write,Optane nt write
m-x25,12.1,94.3,11.3,68.2
g-x256,12.7,99.4,11.8,72.2
a-x100,14.5,113.1,13.4,81.7


==> result_csv/spmm_perf_optane_vs_dram.csv <==
dataset,DRAM normal write,Optane normal write,DRAM nt write,Optane nt write
m-x25,2.3,6.8,43.3,178.7
g-x256,3.7,7.9,91.0,381.2
a-x100,3.7,10.0,87.2,362.1

